Privacy Regularization: Joint Privacy-Utility Optimization in Language Models

Neural language models are known to have a high capacity for memorization of training samples. This may have serious privacy implications when training models on user content such as email correspondence. Differential privacy (DP), a popular choice to train models with privacy guarantees, comes with significant costs in terms of utility degradation and disparate impact on subgroups of users. In this work, we introduce two privacy-preserving regularization methods for training language models that enable joint optimization of utility and privacy through (1) the use of a discriminator and (2) the inclusion of a triplet-loss term. We compare our methods with DP through extensive evaluation. We show the advantages of our regularizers with favorable utility-privacy trade-off, faster training with the ability to tap into existing optimization approaches, and ensuring uniform treatment of under-represented subgroups.

==> reviews.txt <==

Review #1
What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
Most of the language models are fitted on user-generated data. However, such models are prone to memorize user-specific information that can be maliciously uncovered from the trained model. To train private language models, the paper proposes two novel privacy-preserving regularization methods, that are, triplet-loss based regularization and adversarial training. The paper is well written, the approach is simple and effective. However, it is still unknown how effective it can be on the state-of-the-art language models.
Reasons to accept
The paper provides novel techniques to train private language models. Most importantly, it appears to be generalizable across autoregressive language models including state-of-the-art XLNet. It is certainly one of the works rarely seen in NLP conferences, hence, deserves attention.
Reasons to reject
The perplexity metric is handy for evaluating classical (autoregressive) language models and not well defined for most of the masked language models (MLMs) such as BERT. The most prominent disadvantage of this work is not providing an approach that can generalize over transformer-based MLMs, more concretely, the models which do not generate explicit probabilities for a given input sequence of words.
Questions for the Author(s)
How would you like to extend this approach to a language model such as BERT?
Typos, Grammar, Style, and Presentation Improvements
Line 218, two periods in "Carlini et al.." Line 212, space in "model.To"
Overall Recommendation:	3.5

Review #2
What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
This paper deals with privacy protection for large language models. Sample memorization poses risk by enabling model inversion attacks, and the gold standard approach is using differential privacy (DP) methods. However, DP suffers from utility loss, especially for underrepresented groups. This paper proposes two privacy regularization methods to address the issues. (1) Adversarial training is proposed to protect specific information (the author of the text in this paper) from being memorized by language models; (2) a triplet-based loss function to encourage the distance of different samples from one author. Experiments show that (1) for some canary repetition numbers, the proposed methods can achieve a better balance for utility and privacy; (2) the proposed methods can effectively prevent canaries being memorized by the models, especially for synthesized canaries; (3) the methods have less impact on underrepresented groups.
While the problem that this paper tries to address is important and interesting, I do have concerns regarding novelty and effectiveness. (1) Adversarial training has been widely adopted to protect sensitive information, see the following papers [1] and [2]. The authors need to better highlight the novelty of this work. (2) The triplet-based loss function seems novel, however, the necessity of this method is questionable. The authors claim that it is useful with a large dataset and a large number of authors, however, the tested dataset are all with very limited numbers of authors (100 and 10,000). It's unclear whether the triplet-based loss function can indeed work better than the adversarial method with a large dataset. Intuitively, the adversarial method may still work fine with for example 1,000,000 authors, but we are not sure how triplet-based methods will work in such cases. With the tested datasets, it seems that the adversarial method and the triplet-based method give comparable results. (3) From Figure 2(b), we can find that Triplet and Adversarial can beat DP only when canary repetition is between 9 and 40. However, I doubt whether such a setting is reasonable for real life. Intuitively, most sensitive information may only repeat at most 2~3 times in large datasets.

[1] Li Y, Baldwin T, Cohn T. Towards Robust and Privacy-preserving Text Representations[C]//Proceedings of the 56th Annual Meeting of the Association for Computational Linguistics (Volume 2: Short Papers). 2018: 25-30.
[2] Wang T, Zhao J, Yatskar M, et al. Balanced datasets are not enough: Estimating and mitigating gender bias in deep image representations[C]//Proceedings of the IEEE International Conference on Computer Vision. 2019: 5310-5319.

Strength:

This paper talks about an interesting and important problem.

Using a triplet loss to protect sensitive information seems novel.

Weakness:

Some of the claims of this paper need to be better justified.
Reasons to accept
The problem that this paper tries to address is important and interesting.
Reasons to reject
Some of the claims of this paper need to be better justified. See the comments above.
Questions for the Author(s)
Please respond to the comments above. One additional question: the goal of adversarial training is to predict randomly uniform outputs (Line 147), did the authors consider predicting the priori probabilities?
Typos, Grammar, Style, and Presentation Improvements
A " " is missing in Line 221.
Figure 3(a), "Low PPL" shoud be "High PPL"
Overall Recommendation:	2.5

Review #3
What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
This paper presents novel privacy methods which reduce privacy leaks as measured using the exposure metric. The new methods have better privacy-utility results than existing methods using DP. Unlike DP, the methods seem to lack humanly-interpretable formal guarantees, and how to choose appropriate values of the hyperparameter \lambda is uncertain.
Reasons to accept
Privacy is an important topic for responsible NLP, and the methods are novel to the best of my knowledge. The adaptation of the triplet loss from the vision literature is interesting.
Reasons to reject
In reading Oard (2015), I can find no mention of whether or not consent of the email authors was obtained. It is unclear how the PST files were obtained from the defunct company. In using data from Reddit (and potentially is using data from Avocado), this paper persists the unfortunate common NLP practice of using social media data without the meaningful consent of authors.
Questions for the Author(s)
It is unclear to me whether the use of "five random word" canaries is novel or borrowed from another paper. Such sequences are clearly not natural language, despite being text. It therefore seems an open question, afaict, whether they represent a valid test of privacy exposure in natural language.
I appreciate the inclusion of a discussion of effects on under-represented users. However I feel like this discussing blurs the distinction between under-represented subgroups (Bagdarsaryan, 2019, and users who individually don't contribute many texts. When applying DP, it is unclear whether noise was added at the sample level or at the user level. I.e., for true DP, if a user contributes more samples then more noise would need to be added to obfuscate that user.

This paper does not name which language(s) it is working with. As such, it does not describe the characteristics of the dataset in enough detail for a reader to understand which speaker populations the technology could be expected to work for.

Missing References
I have some familiarity with DP, but it wasn't clear to me what the parameter \mu means in the context of section 3, so maybe provide a reference for that.
Typos, Grammar, Style, and Presentation Improvements
I think the exposition in section 2 might be improved by introducing h_n and h_p before equation (3).
Caption for Figure 3a should read High rather than Low.

Overall Recommendation:	3.5

